Improving the understanding of the dynamics of open quantum systems

This thesis presents studies performed on open quantum systems, that is, quantum systems interacting with their surrounding environment. Such systems are important not only in understanding the quantum-to-classical transition but also for the practical implementation of modern quantum technologies. In studies of open quantum systems performed to date, a very common assumption is that the system and the environment are in separated initial states to begin with. One primary objective of this thesis is to critically analyse this assumption. We follow two different approaches to investigate the dynamics. First, we solve an exactly solvable spin-spin model where a central spin system interacts with a collection of quantum spins. We analyse exactly the central spin dynamics, starting from both initially correlated and uncorrelated SE states, and look at the dynamical differences due to the different starting states. Second, we consider an arbitrary system interacting with an arbitrary environment and derive a master equation that describes the system dynamics and incorporates the effect of the initial SE correlations. This effect of initial correlations is captured by an extra term appearing in the master equation. The master equation is subsequently applied to the paradigmatic SE models such as the spin-boson model and the spin-spin model. We demonstrate that the role played by initial correlations can be noticeable even if the SE coupling strength is kept smaller. The next part of the thesis deals with estimating the parameters characterizing the environment of a quantum system where we show that the use of two two-level systems can greatly enhance the estimation of the environment parameters.

==> Python_plotting_example/AES_data.csv <==
Sputter Time,C1,Ta2,Si2,Al2,Ni1,O1
0,37.0961,31.1946,0,0.8816,0.3148,30.5128
0.1,26.1544,36.1369,1.1392,1.2369,0.3807,34.9519
0.2,19.1063,40.593,0.6249,1.659,0.2575,37.7592
0.3,16.3016,43.3391,0,1.6726,0.4135,38.2732
0.4,15.5686,44.8803,0,1.7827,0.8441,36.9242
0.5,15.0453,46.1528,0,2.5456,0.9094,35.3468
0.6,13.9503,47.4654,0,3.2753,0.654,34.655
0.7,13.73,48.8258,0,3.6437,0.3669,33.4336
0.8,15.1086,49.5749,0,3.8586,0.1829,31.275
0.9,16.2921,49.4613,0,4.2033,0.1695,29.8737
1,16.3899,49.1459,0,4.855,0.2753,29.334
1.1,15.9417,49.1453,0,5.6582,0.2412,29.0138
1.2,15.5969,48.8076,0.1131,6.5654,0.1252,28.7917
1.3,15.4651,48.1631,0.2263,7.3648,0.3075,28.4732
1.4,15.4161,47.0295,0.114,8.2254,0.5108,28.7042
1.5,15.7221,44.7837,0,9.6017,0.3461,29.5464
1.6,16.245,42.5324,0,10.8664,0.2561,30.1001
1.7,16.8871,40.5515,0,11.5984,0.4614,30.5016
1.8,16.58,39.1556,0,12.2712,0.5855,31.4077
1.9,15.2502,38.6666,0,12.9786,0.5836,32.521
2,15.3031,37.7091,0,13.2018,0.6481,33.138
2.1,16.1683,35.9847,0.3362,13.1346,0.8043,33.5719
2.2,15.6591,34.5591,0.6728,13.823,1.0275,34.2585
2.3,14.8966,33.4308,0.3376,14.989,1.3545,34.9915
2.4,14.7394,32.3639,0,15.808,1.6503,35.4384
2.5,14.5975,31.3616,0,16.4427,1.8255,35.7727
2.6,14.8902,29.9502,0.1752,16.8337,1.8688,36.2819
2.7,15.2544,28.968,0.3699,16.6736,1.9102,36.8239
2.8,15.4582,28.6001,0.2293,16.6855,2.269,36.7578
2.9,15.7382,27.5742,0.0547,17.5899,2.6689,36.3741
3,15.607,25.975,0.0187,18.6622,3.1199,36.6172
3.1,15.0958,25.1748,0.0911,18.9767,3.8027,36.859
3.2,14.514,25.0475,0.2653,19.1131,4.1591,36.9009
3.3,13.9823,24.4097,0.6965,19.3578,4.3339,37.2198
3.4,14.2173,23.4504,0.9655,19.1666,4.6995,37.5006
3.5,14.33,22.5966,0.4473,19.1573,5.4494,38.0195
3.6,13.5854,22.072,0,19.3287,6.3655,38.6484
3.7,13.6039,21.7251,0.4671,19.1819,6.8447,38.1773
3.8,14.0646,21.1209,0.9208,19.5108,7.1925,37.1904
3.9,14.1649,20.2289,0.4642,20.0513,7.8272,37.2635
4,13.8825,19.5312,0.0987,19.923,8.9338,37.6309
4.1,13.002,18.8658,0.285,19.7628,10.4473,37.6372
4.2,12.3398,18.332,0.2714,19.7409,11.7382,37.5777
4.3,12.282,18.2951,0.7415,19.229,12.5959,36.8566
4.4,12.7408,18.2147,1.3021,18.5369,13.4636,35.742
4.5,13.2223,18.0027,1.0485,18.5911,14.3847,34.7506
4.6,13.0202,17.339,1.2133,18.9279,15.4759,34.0237
4.7,12.922,16.4237,1.516,18.9201,16.6158,33.6024
4.8,13.241,15.3042,1.0171,19.0059,17.9106,33.5212
4.9,13.1647,14.2882,0.3289,18.7583,19.8956,33.5644
5,12.8321,14.4268,0.0594,18.2131,21.766,32.7025
5.1,11.9847,15.0393,0.32,17.8639,23.0371,31.755
5.2,10.1916,15.0404,0.9563,17.4814,24.6715,31.6588
5.3,9.6634,13.8612,1.3726,17.2499,26.7671,31.0858
5.4,10.4746,12.6297,0.9318,17.1773,28.5182,30.2685
5.5,10.1267,12.9255,1.0347,16.7985,29.5586,29.5561
5.6,9.3162,12.8589,1.5915,16.2571,31.1561,28.8201
5.7,9.534,11.445,1.2599,15.6705,33.6625,28.4283
5.8,10.3694,10.8507,0.9841,14.9814,35.2483,27.5661
5.9,10.2441,11.3783,0.611,14.7634,36.635,26.3681
6,8.9454,11.6059,0.6307,14.4253,38.7813,25.6114
6.1,8.0446,10.8583,1.1827,13.8356,40.8618,25.2171
6.2,7.9507,10.3628,1.5666,13.0286,42.7686,24.3228
6.3,6.6893,10.9233,2.3034,12.3525,44.6239,23.1076
6.4,4.6566,11.0095,1.8878,12.7144,46.9643,22.7673
6.5,5.4601,9.7611,0.8918,12.8693,48.7565,22.2612
6.6,7.0485,8.3544,0.9004,12.5341,50.0309,21.1318
6.7,5.4,7.2947,1.8201,12.131,52.8796,20.4745
6.8,3.7774,6.7131,3.2216,11.2101,55.3218,19.7562
6.9,5.2936,6.6867,2.806,10.3058,56.1441,18.7638
7,6.2089,6.529,1.6865,9.6474,57.7152,18.213
7.1,5.349,6.0837,1.7351,9.3382,59.6638,17.8301
7.2,5.0182,5.6185,1.4279,9.8866,60.9044,17.1443
7.3,4.4181,5.1608,1.6204,9.8537,62.5113,16.4356
7.4,3.818,3.958,3.1541,8.6946,64.4627,15.9126
7.5,4.2544,2.66,3.0921,7.9747,66.5468,15.472
7.6,3.7494,2.0885,2.1064,8.0618,69.0472,14.9466
7.7,2.4862,1.7195,2.5835,8.0777,70.928,14.2051
7.8,1.862,2.1905,2.3125,7.7574,72.4165,13.4611
7.9,2.5243,2.6685,0.7305,7.5503,73.4462,13.0802
8,3.0828,2.3355,0.0001,7.4764,74.2486,12.8566
8.1,1.5638,2.7967,0.1764,7.5694,75.4241,12.4697
8.2,1.0055,2.9046,0.354,7.4475,76.2242,12.0642
8.3,2.0496,1.3301,1.0438,7.0236,77.1018,11.4511
8.4,1.7674,0.2458,2.6017,7.0724,77.6803,10.6324
8.5,0.8319,0.5385,3.1723,6.7562,78.4588,10.2424
8.6,0.56,0.77,2.7043,5.9529,79.989,10.0238
8.7,0.2838,0.3365,2.294,5.9769,81.655,9.4538
8.8,0.1228,0.1706,1.8444,5.504,83.3253,9.0329
8.9,0.6213,0.3378,2.3824,4.6488,83.1323,8.8773
9,0.8643,0.1663,3.2064,5.0167,82.229,8.5174
9.1,0.3785,0,2.9367,4.7215,84.0129,7.9504
9.2,0,0,2.1258,3.9074,86.3181,7.6486
9.3,0,0,0.9401,4.9805,86.5766,7.5028
9.4,0,0,1.2884,5.6715,86.0693,6.9708
9.5,0,0,2.9587,4.9237,85.6391,6.4785
9.6,0,0,2.6067,4.3067,86.7861,6.3004
9.7,0,0,1.2064,3.9295,88.6241,6.2401
9.8,0,0,1.6725,3.7978,88.6299,5.8997
9.9,0,0,3.4345,3.8256,87.3058,5.4341
10,0,0,4.1477,3.6497,86.8289,5.3737
10.1,0,0,3.3621,3.2903,87.8683,5.4792
10.2,0,0,2.6916,3.907,87.8826,5.5188
10.3,0,0,2.1368,5.0222,87.4407,5.4003
10.4,0,0,2.1154,5.044,87.6446,5.1959
10.5,0,0,2.7055,4.07,88.0713,5.1533
10.6,0,0,2.5083,3.8206,88.5414,5.1297
10.7,0,0,2.3813,4.8997,87.5273,5.1917
10.8,0,0,1.8055,5.6701,86.8446,5.6798
10.9,0,0,1.3251,5.3869,87.2372,6.0508
11,0,0,1.9144,5.0584,87.0103,6.0169
11.1,0,0,2.1442,6.055,85.7769,6.0239
11.2,0,0,2.4712,7.032,84.2776,6.2192
11.3,0,0,2.8027,7.0075,83.332,6.8578
11.4,0,0,2.295,7.4185,82.7289,7.5576
11.5,0,0,1.9452,8.3456,81.9109,7.7983
11.6,0,0,2.3609,9.1994,80.4087,8.031
11.7,0,0,3.0004,9.5137,78.8317,8.6542
11.8,0,0,2.7165,9.4715,78.2396,9.5724
11.9,0,0,1.9371,10.1446,77.8972,10.0211
12,0,0,1.5052,11.2738,77.268,9.953
12.1,0,0,1.9205,11.4519,75.9781,10.6496
12.2,0,0,3.2291,11.7047,73.286,11.7802
12.3,0,0,3.6111,13.0665,70.7411,12.5813
12.4,0,0,3.3793,14.1325,69.2354,13.2528
12.5,0.1142,0,3.2879,14.7012,68.0955,13.8012
12.6,0.2307,0,2.5982,15.6253,67.0906,14.4553
12.7,0.3897,0,2.0633,16.3995,65.9878,15.1596
12.8,0.5453,0,2.3601,16.6838,64.7467,15.664
12.9,0.2692,0,2.7987,17.7715,62.9728,16.1878
13,0.4424,0,3.8851,18.8486,60.1428,16.6811
13.1,0.9894,0,4.1108,19.5694,58.2777,17.0527
13.2,0.6647,0,3.3293,20.9217,57.6177,17.4667
13.3,0.6384,0,3.3062,21.8508,55.992,18.2126
13.4,1.2207,0,3.4731,22.1546,54.1669,18.9847
13.5,1.3216,0,3.57,23.1155,52.8116,19.1814
13.6,1.4451,0,2.8076,24.7385,51.3817,19.6272
13.7,1.8724,0,1.8808,25.9729,49.7586,20.5153
13.8,2.3049,0,2,26.1779,48.3344,21.1829
13.9,2.4662,0,2.756,25.7158,47.3399,21.7222
14,2.3457,0,3.8481,26.531,45.5386,21.7366
14.1,2.6595,0,4.0135,27.9766,43.6544,21.696
14.2,3.4591,0,3.4682,28.3656,42.5717,22.1353
14.3,3.6604,0,4.2684,28.8049,41.0776,22.1888
14.4,3.6484,0,5.0583,29.6309,39.3563,22.3062
14.5,4.1548,0,4.6731,30.384,37.9267,22.8614
14.6,4.3659,0,3.8836,31.2689,37.2239,23.2576
14.7,4.1906,0,2.4704,32.4655,37.0308,23.8427
14.8,4.3574,0,1.2017,34.1062,36.1292,24.2055
14.9,5.0198,0,1.5932,34.9274,34.6545,23.8051
15,6.2276,0,3.1957,34.4995,32.8398,23.2374
15.1,6.3328,0,4.0166,34.6382,31.66,23.3525
15.2,5.3686,0,3.998,34.8834,31.5671,24.1829
15.3,5.7116,0,3.265,35.3083,31.1278,24.5873
15.4,5.7238,0,2.2543,37.0774,30.2551,24.6895
15.5,5.194,0,2.1874,38.7057,29.1363,24.7767
15.6,5.6672,0,2.2244,39.4016,28.038,24.6689
15.7,6.0183,0,1.4292,40.2901,27.4026,24.8598
15.8,6.1249,0,0.6695,41.4331,26.5956,25.1769
15.9,6.6583,0,1.5872,40.9578,25.52,25.2767
16,6.856,0,3.0349,40.3775,24.5981,25.1335
16.1,6.2212,0,3.42,41.4841,23.9855,24.8892
16.2,5.8684,0,3.6849,42.4009,23.2337,24.812
16.3,6.2249,0,3.1862,43.2387,22.5404,24.8097
16.4,6.6648,0,2.1757,44.222,22.0548,24.8828
16.5,7.1183,0,2.8695,43.8756,21.0357,25.101
16.6,7.2857,0,4.4381,43.1152,19.9561,25.2049
16.7,7.0939,0,4.3987,43.7962,19.536,25.1752
16.8,7.6876,0,3.1028,44.7731,19.177,25.2596
16.9,8.7665,0,3.1507,44.5304,18.1771,25.3753
17,8.9075,0,3.5026,44.4959,17.474,25.62
17.1,8.1429,0,2.5401,45.9313,17.2805,26.1051
17.2,7.3443,0,2.0476,47.2249,16.7563,26.627
17.3,7.3586,0,2.7347,46.8595,16.1474,26.8998
17.4,7.6773,0,3.156,46.4108,15.6388,27.1171
17.5,7.3695,0,2.4134,47.3449,15.2407,27.6316
17.6,7.255,0.5745,1.7876,47.7033,14.7252,27.9544
17.7,8.305,1.1178,2.4142,46.2759,13.8483,28.0389
17.8,9.396,1.848,2.8154,44.8483,13.0038,28.0886
17.9,9.4535,2.8751,2.1856,44.3962,12.5394,28.5502
18,8.8823,2.636,1.3852,44.7777,12.5866,29.7321
18.1,8.7132,2.8531,1.6907,44.232,12.3171,30.1939
18.2,8.7528,3.6874,2.9102,43.0715,11.6409,29.9372
18.3,8.476,4.2739,3.5787,42.4309,11.1222,30.1183
18.4,8.4572,4.9356,3.9867,41.8728,10.3048,30.4429
18.5,8.4832,5.5946,3.5534,41.6845,9.5714,31.1129
18.6,8.6083,7.3336,2.001,40.9827,9.1986,31.8758
18.7,8.978,8.1904,1.5641,40.1793,8.822,32.2662
18.8,8.8362,7.5687,2.0681,39.911,8.529,33.0871
18.9,8.2833,7.853,2.2872,39.1475,8.2542,34.1749
19,8.4203,8.639,2.628,37.9397,7.8151,34.558
19.1,8.9867,9.3826,2.3661,37.2093,7.3446,34.7108
19.2,9.1813,10.826,1.6392,36.5156,6.8839,34.954
19.3,8.9053,11.7889,1.4576,35.6598,6.6049,35.5835
19.4,8.6403,11.7976,1.307,35.2544,6.4916,36.5091
19.5,9.5952,12.2736,1.1836,34.4481,5.9518,36.5477
19.6,10.7283,13.7233,1.1946,32.9879,5.2222,36.1437
19.7,10.2983,15.0277,2.069,31.7641,4.9628,35.8781
19.8,9.4838,15.2093,2.8897,31.3674,4.9788,36.071
19.9,8.8015,15.7849,1.7611,31.6258,4.9251,37.1016
20,8.066,16.8073,0.5657,31.5787,4.7707,38.2115
20.1,8.1023,17.3098,0.6437,30.5659,4.5762,38.8022
20.2,8.5313,17.992,0.5607,29.3529,4.4341,39.129
20.3,8.8177,19.0447,0.1604,28.4288,4.2994,39.2491
20.4,8.7875,20.6255,0.3849,27.3284,3.9292,38.9446
20.5,8.9532,21.6446,0.7594,26.3046,3.656,38.6822
20.6,9.6204,21.8566,0.6156,25.7153,3.6656,38.5265
20.7,10.0519,22.5447,0.4731,25.338,3.3779,38.2143
20.8,10.1138,23.1287,0.2382,24.9263,3.1727,38.4202
20.9,10.0212,23.6044,0.1932,23.9958,3.3119,38.8736
21,10.1174,25.2068,0.6848,22.3292,3.0858,38.576
21.1,10.305,26.8217,0.9337,21.2074,2.7025,38.0297
21.2,10.3096,27.6281,0.5982,20.9504,2.5947,37.919
21.3,10.024,28.4514,0.4426,20.457,2.5328,38.0922
21.4,9.3404,29.3691,0.5911,19.9143,2.3305,38.4547
21.5,9.5321,29.627,0.2985,19.8871,2.2292,38.426
21.6,10.7961,29.5391,0.6499,19.169,2.2784,37.5675
21.7,11.3389,29.9337,1.3146,17.6468,2.2775,37.4884
21.8,10.6964,30.4669,0.9683,17.1322,2.2446,38.4915
21.9,10.472,31.1287,0.8715,17.169,2.0042,38.3546
22,11.0922,31.8522,1.5738,16.7035,1.7276,37.0506
22.1,11.4869,32.2454,2.5206,15.6414,1.7987,36.307
22.2,11.4403,32.2932,3.5234,14.5157,1.8478,36.3796
22.3,11.3149,32.0162,4.1064,14.4452,1.81,36.3074
22.4,12.1864,31.6782,4.555,13.9036,1.932,35.7448
22.5,13.0859,31.7334,4.7091,12.7576,1.9604,35.7537
22.6,12.839,31.8777,4.9501,12.6694,1.956,35.7078
22.7,12.0448,32.1483,6.6352,12.2963,1.8328,35.0426
22.8,11.8195,32.501,7.955,11.0336,1.4098,35.2811
22.9,12.7194,31.8491,8.5876,10.16,1.2289,35.455
23,13.4191,31.0218,9.3841,9.8719,1.3234,34.9798
23.1,13.3756,30.4966,10.3111,9.5928,1.3585,34.8653
23.2,13.1449,29.6672,12.0715,9.164,1.5204,34.4321
23.3,13.8314,28.2985,13.4193,8.9513,1.73,33.7695
23.4,15.079,27.1396,13.8414,8.7818,1.8689,33.2893
23.5,15.7626,26.6649,14.2482,8.4389,1.9485,32.9369
23.6,16.2739,25.189,15.6812,7.9097,1.9447,33.0014
23.7,16.6523,23.1827,17.6329,7.2776,1.7067,33.5478
23.8,17.2544,21.5783,18.5411,7.1332,1.181,34.312
23.9,18.2561,19.6777,19.7486,6.8989,0.898,34.5208
24,18.1864,17.4314,23.2686,6.2187,1.4723,33.4226
24.1,17.6857,15.2922,27.0734,5.5495,2.1633,32.2359
24.2,17.4333,12.9494,29.3599,5.5511,1.9822,32.7241
24.3,17.056,10.8465,30.8732,5.8527,1.5868,33.7847
24.4,17.3793,9.0824,33.1287,4.8252,1.5804,34.004
24.5,17.6557,5.4314,36.7237,4.1664,1.7241,34.2986
24.6,18.5698,1.6682,39.4624,4.7091,1.7984,33.7921
24.7,21.0311,0.6027,39.5128,5.2791,1.6704,31.9038
24.8,22.3628,0.3006,39.9291,5.5202,1.7012,30.1861
24.9,22.4455,0,42.5345,3.9872,1.7632,29.2696
25,22.9153,0,44.7647,1.6557,1.8673,28.797
25.1,22.1859,0,46.4614,1.3092,2.0525,27.9909
25.2,20.3933,0,49.1978,1.7746,2.0784,26.5559
25.3,19.2362,0,52.3747,1.3059,1.9979,25.0854
25.4,18.4885,0,53.6498,1.5897,1.9481,24.3239
25.5,17.919,0,53.5981,2.8184,1.8824,23.7821
25.6,18.5712,0,54.3911,2.9252,1.6354,22.4771
25.7,19.5982,0,55.1101,2.7572,1.5271,21.0075
25.8,19.3118,0,56.0202,2.7096,1.6481,20.3104
25.9,19.4796,0,56.5545,2.2331,1.8009,19.9318
26,19.3505,0,56.9185,2.7479,2.2031,18.78
26.1,18.0862,0,59.2492,2.6591,2.3292,17.6763
26.2,17.3561,0,60.7589,2.5341,1.9047,17.4462
26.3,17.3457,0,60.9496,3.2744,1.6791,16.7512
26.4,17.6126,0,62.4943,2.9461,1.5591,15.3879
26.5,17.0764,0,63.8403,2.9807,1.5275,14.575
26.6,16.4678,0,64.1541,2.8532,1.8792,14.6457
26.7,16.9085,0,64.5866,2.106,2.2982,14.1006
26.8,17.3476,0,65.4303,2.0343,2.5284,12.6595
26.9,17.9337,0,66.1347,1.7458,2.6124,11.5733
27,19.1746,0,66.21,1.2966,2.5356,10.7832
27.1,19.0853,0,67.2054,0.9638,2.1209,10.6246
27.2,17.3645,0,69.1534,1.124,1.7202,10.638
27.3,17.2517,0,69.1588,1.8632,1.6926,10.0337
27.4,18.5309,0,68.4673,2.0536,1.6587,9.2896
27.5,18.6296,0,68.3697,2.3826,1.8217,8.7965
27.6,18.1786,0,67.4803,3.4124,2.1398,8.7889
27.7,18.1882,0,67.6798,3.9098,1.8925,8.3298
27.8,18.0219,0,69.9999,2.6473,1.7609,7.57
27.9,16.9187,0,72.0227,1.4784,2.0666,7.5136
28,17.2211,0,72.1666,1.8594,1.7588,6.9941
28.1,18.7883,0,71.3359,2.3729,1.7367,5.7663
28.2,17.8886,0,71.7506,2.8005,2.2205,5.3398
28.3,16.303,0,73.4743,2.7189,2.142,5.3618
28.4,16.9276,0,73.5529,2.124,2.3666,5.029
28.5,17.8136,0,73.1651,1.6641,2.5838,4.7734
28.6,17.4286,0,74.4613,1.6422,1.8244,4.6435
28.7,16.9256,0,75.2034,2.2583,1.4409,4.1718
28.8,16.6249,0,75.55,2.9032,1.5563,3.3656
28.9,15.9249,0,76.8924,2.5667,1.4151,3.2008
29,14.8128,0,77.845,2.1143,1.5817,3.6462
29.1,14.2713,0,77.6256,2.5053,1.9821,3.6158
29.2,14.8953,0,76.0747,3.5428,2.2804,3.2068
29.3,15.1067,0,75.7462,3.7563,2.3484,3.0423
29.4,15.6341,0,77.0736,2.3685,2.0847,2.8391
29.5,15.9941,0,78.2632,1.5576,1.8481,2.337
29.6,15.144,0,79.0657,2.2977,1.5496,1.943
29.7,14.9661,0,78.3756,3.2144,1.4458,1.9981
29.8,15.1512,0,77.9785,3.0885,1.5178,2.2639
29.9,15.156,0,78.6483,2.4234,1.464,2.3083
30,15.5062,0,79.1377,1.6016,1.6755,2.0791
30.1,15.886,0,79.3977,1.2375,1.7422,1.7365
30.2,15.9634,0,78.7161,2.2255,1.4964,1.5985
30.3,15.5495,0,78.0325,3.5449,1.3882,1.4848
30.4,15.4042,0,78.1783,3.6106,1.5436,1.2632
30.5,16.4565,0,77.574,2.57,2.0461,1.3533
30.6,17.2017,0,77.2277,1.8122,2.2248,1.5336
30.7,15.7745,0,78.9013,2.1931,1.6242,1.5069
30.8,14.535,0,80.4938,2.1831,1.4036,1.3845
30.9,15.2915,0,79.7685,2.3751,1.59,0.9749
31,15.6064,0,79.2003,3.1666,1.4533,0.5735
31.1,14.3245,0,80.7775,2.7341,1.4616,0.7022
31.2,12.5892,0,82.1015,2.7014,1.835,0.7729
31.3,12.412,0,81.7487,3.2364,1.8913,0.7117
31.4,13.2142,0,80.792,3.7491,1.3903,0.8545
31.5,13.7821,0,80.2654,4.1063,1.0412,0.8051
31.6,14.1826,0,80.3206,3.3285,1.4192,0.749
31.7,14.1046,0,80.9755,2.1418,2.0935,0.6847
31.8,14.2308,0,81.7013,1.3748,2.2531,0.4399
31.9,15.1112,0,80.3901,1.9164,2.0356,0.5468
32,15.8106,0,78.4558,2.6857,2.0793,0.9686
32.1,14.8121,0,79.3179,2.5978,2.2977,0.9744
32.2,14.2415,0,80.8319,2.2788,2.1112,0.5366
32.3,15.1248,0,80.5042,1.8272,1.9064,0.6374
32.4,14.1837,0,80.7651,2.3197,1.8629,0.8686
32.5,12.6688,0,82.0034,2.9221,1.7717,0.634
32.6,13.6235,0,81.0877,2.9364,1.8817,0.4707
32.7,14.6747,0,79.6332,3.1498,2.0434,0.499
32.8,14.7502,0,79.8943,2.5609,2.164,0.6305
32.9,15.2171,0,80.2987,1.7001,2.2063,0.5779
33,14.4006,0,80.6329,2.384,2.1426,0.4399
33.1,13.1873,0,80.1949,3.929,2.0577,0.6311
33.2,13.334,0,79.3192,4.5866,2.1389,0.6213
33.3,14.1863,0,79.3698,4.0239,2.1502,0.2699
33.4,14.8082,0,79.3379,3.4902,2.07,0.2937
33.5,15.0746,0,78.805,3.4495,2.0664,0.6045
33.6,15.4801,0,78.6047,3.2009,1.9947,0.7196
33.7,14.8253,0,79.7823,2.5825,2.2723,0.5375
33.8,13.5157,0,80.7368,3.0155,2.3175,0.4145
33.9,13.025,0,80.3139,4.2981,1.7971,0.5659
34,12.7331,0,79.892,4.9854,1.5439,0.8455
34.1,12.905,0,78.9959,5.4919,1.7023,0.905
34.2,13.2329,0,79.1733,5.2675,1.8062,0.5201
34.3,12.8229,0,81.3204,3.7495,1.8542,0.2529
34.4,12.4735,0,81.9059,3.3121,2.0209,0.2876
34.5,13.4354,0,80.5908,3.7377,1.8626,0.3735
34.6,14.3506,0,80.3535,3.1021,1.7211,0.4728
34.7,14.4505,0,80.6207,2.5969,1.8721,0.4598
34.8,14.3446,0,80.508,3.0585,1.8885,0.2004
34.9,13.6526,0,81.0407,3.4468,1.826,0.0339
35,13.3491,0,82.153,2.6197,1.7169,0.1613
35.1,13.3781,0,82.2237,2.2098,1.748,0.4403
35.2,13.718,0,81.0007,2.7615,1.9953,0.5245
35.3,14.1001,0,80.6349,2.5601,2.119,0.5859
35.4,13.7004,0,81.3887,2.0412,2.1298,0.7399
35.5,13.9065,0,80.9256,2.4864,2.1605,0.521
35.6,14.2497,0,79.8354,3.3585,2.2459,0.3105
35.7,14.0272,0,79.9597,3.5959,2.1267,0.2905
35.8,13.9101,0,79.9605,3.8052,2.0363,0.2879
35.9,13.8482,0,80.3976,3.4933,2.089,0.1718
36,13.5143,0,82.7982,2.1644,1.5231,0


==> Python_plotting_example/requirements.txt <==
pandas
numpy
scipy
matplotlib
SciencePlots
notebook
